Fuzzy color model and clustering algorithm for color clustering problem

The research interest of this paper is focused on the efficient clustering task for an arbitrary color data. In order to tackle this problem, we have tried to model the inherent uncertainty and vagueness of color data using fuzzy color model. By taking fuzzy approach to color modeling, we could make a soft decision for the vague regions between neighboring colors. The proposed fuzzy color model defined a three dimensional fuzzy color ball and color membership computation method with two inter-color distances. With the fuzzy color model, we developed a new fuzzy clustering algorithm for an efficient partition of color data. Each fuzzy cluster set has a cluster prototype which is represented by fuzzy color centroid.

==> Readme.txt <==
1。包中文件的列表与说明

与文章内容有关的文件：
TFFSLMA.tex 为LaTeX源文件，所用LaTeX版本为LaTeX2e。
TFFSLMA(1,2,3,4).LP 为文章中使用的四副图，用LaTeX CAD制作。
TFFSLMA.pdf 为编译后生成的PDF文件。
TFFSLMA.bbl 为参考文献列表。

与文章格式有关的文件（除LaTeX CAD相关文件外在CTeX中均已包含）
dcu.bst，natbib.sty联合决定LaTeX文件中文献引用和文献列表的样式。
subfigure.sty   用于图片标号处理。
LaTeX CAD相关文件（EEPIC.STY，EPIC.STY，EPSF.STY，FANCYBOX.STY，LATEXCAD.STY，LGRIND.STY，ROTATE.STY）
        用于显示由LaTeX CAD制作的图片。
sectsty.sty 用于控制小节标题样式。
fancyhdr.sty    用于控制页眉页脚样式。


2。编译说明

如果您更改了参考文献及其引用的样式，就可能要更改TFFSLMA.bbl的内容。为了您的更改方便这里附带了参考文献
的来源数据库。您只需文章中的下面两行
        %\bibliographystyle{dcu} \bibliography{Scheduling}
        \input{tffslma.bbl}
改为
        \bibliographystyle{dcu} \bibliography{Scheduling}
        %\input{tffslma.bbl}
并选用适当的样式，首先用LaTeX编译一遍，然后使用BiBTeX编译，再用LaTeX编译即可。

scheduling.ctx  为文献索引数据库CCT源文件。因为其中有中文文献，需要
        经过CCT处理，处理生成的TEX文件应改名为BIB文件，用于
        BIBTEX从中提取需要的文献索引。
scheduling.bib  为文献索引数据库。


3。其他疑问

若有关于Latex的疑问，请参考站点http://ctex.dhs.org。
若有关于文章内容的问题，请与以下地址联系：wangxijun99@mails.tsinghua.edu.cn。

